Resolving galaxy cluster gas properties at z~1 with XMM-Newton and Chandra

We present a pilot X-ray study of the five most massive ($M_{500}>5 \times 10^{14} M_{\odot}$), distant (z~1), galaxy clusters detected via the Sunyaev-Zeldovich effect. We optimally combine XMM-Newton and Chandra X-ray observations by leveraging the throughput of XMM to obtain spatially-resolved spectroscopy, and the spatial resolution of Chandra to probe the bright inner parts and to detect embedded point sources. Capitalising on the excellent agreement in flux-related measurements, we present a new method to derive the density profiles, constrained in the centre by Chandra and in the outskirts by XMM. We show that the Chandra-XMM combination is fundamental for morphological analysis at these redshifts, the Chandra resolution being required to remove point source contamination, and the XMM sensitivity allowing higher significance detection of faint substructures. The sample is dominated by dynamically disturbed objects. We use the combined Chandra-XMM density profiles and spatially-resolved temperature profiles to investigate thermodynamic quantities including entropy and pressure. From comparison of the scaled profiles with the local REXCESS sample, we find no significant departure from standard self-similar evolution, within the dispersion, at any radius, except for the entropy beyond 0.7$R_{500}$. The baryon mass fraction tends towards the cosmic value, with a weaker dependence on mass than observed in the local Universe. We compare with predictions from numerical simulations. The present pilot study demonstrates the utility and feasibility of spatially-resolved analysis of individual objects at high-redshift through the combination of XMM and Chandra observations. Observations of a larger sample will allow a fuller statistical analysis to be undertaken, in particular of the intrinsic scatter in the structural and scaling properties of the cluster population. (abridged)

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 8.3, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2013
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v8.3 (December 2014)
%-----------------------------------------------------------------------

Main change in the 8.x versions 

A&A now accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

Changes between 8.2 and 8.3 
The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
Changes  between 8.1 and 8.2 
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

All files are compressed in a single archive: aa-package.tar.gz

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

